Dual constraints with ALMA: new [O III] 88 ${\rm \mu}$m and dust-continuum observations reveal the ISM conditions of luminous LBGs at $z \sim 7$

We present new [O III] 88 ${\rm \mu}$m observations of five bright $z \sim 7$ Lyman-break galaxies spectroscopically confirmed by ALMA through the [C II] 158 ${\rm \mu}$m line, unlike recent [O III] detections where Lyman-${\rm \alpha}$ was used. This nearly doubles the sample of Epoch of Reionisation galaxies with robust ($5 \sigma$) detections of [C II] and [O III]. We perform a multi-wavelength comparison with new deep HST images of the rest-frame UV, whose compact morphology aligns well with [O III] tracing ionised gas. By contrast, we find more spatially extended [C II] emission likely produced in neutral gas, as indicated by a [N II] 205 ${\rm \mu}$m non-detection in one source. We find a positive correlation between the equivalent width of the optical [O III] and H${\rm \beta}$ lines and the [O III]/[C II] ratio, as seen in local metal-poor dwarf galaxies. Cloudy models of a nebula of typical density harbouring a young stellar population with a high ionisation parameter appear to adequately reproduce the far-infrared lines. Surprisingly, however, our models fail to reproduce the strength of [O III] 88 ${\rm \mu}$m, unless we assume an ${\rm \alpha}$/Fe enhancement and a near-solar nebular oxygen abundance. On spatially resolved scales, we find [O III]/[C II] shows a tentative anti-correlation with infrared excess, $L_{\rm IR}/L_{\rm UV}$, also seen on global scales in the local Universe. Finally, we introduce the far-infrared spectral energy distribution fitting code MERCURIUS to show that dust-continuum measurements of one source appear to favour a low dust temperature coupled with a high dust mass. This implies a high stellar metallicity yield and may point towards the need of dust production or grain-growth mechanisms beyond supernovae.

==> ALMA OIII CII/ALMA_COSMOS_observations.csv <==
field|object|z|emline|MS|freq|chanwidth|int|ant|lbl|res|beamsize|RMS|sens|codes
COSMOS|\setulcolor{COS2987}\ul{COS-2987030247}|6.8076|{[\ion{C}{II}]} 158 $\upmu\mathrm{m}$|5|243.429|40|3.6|45|1397.8|0.182|Natural ($0.4 \arcsec$): $0.7 \arcsec \times 0.6 \arcsec$\newline Natural: $0.4 \arcsec \times 0.4 \arcsec$|\newline 76.3|89.5|2015.1.01111.S, 2018.1.01359.S
|||{[\ion{O}{III}]} 88 $\upmu\mathrm{m}$|2|434.575|70|1.1|48|360.6|0.395|Briggs ($0.5$): $0.7 \arcsec \times 0.5 \arcsec$\newline Natural: $0.8 \arcsec \times 0.6 \arcsec$|\newline 487|548|2018.1.00429.S
|||{[\ion{N}{II}]} 205 $\upmu\mathrm{m}$|2|186.996|30|1.3|46|783.5|0.422|Natural: $0.8 \arcsec \times 0.7 \arcsec$|166|202|2018.1.01551.S
COSMOS|\setulcolor{COS3018}\ul{COS-3018555981}|6.8540|{[\ion{C}{II}]} 158 $\upmu\mathrm{m}$|17|241.991|40|14|44|1397.8|0.183|Natural ($0.4 \arcsec$): $0.6 \arcsec \times 0.6 \arcsec$\newline Natural: $0.4 \arcsec \times 0.4 \arcsec$|\newline 45.0|48.7|2015.1.01111.S, 2017.1.00604.S
|||{[\ion{O}{III}]} 88 $\upmu\mathrm{m}$|2|432.008|70|0.99|47|360.6|0.397|Briggs ($0.5$): $0.7 \arcsec \times 0.5 \arcsec$\newline Natural: $0.9 \arcsec \times 0.6 \arcsec$|\newline 429|456|2018.1.00429.S

==> ALMA OIII CII/ALMA_COSMOS_targets.csv <==
field|object|RA|Dec|z|mUV|LUV|M|EW
COSMOS|\setulcolor{COS2987}\ul{COS-2987030247}|10:00:29.8700|02:13:02.470|6.8076|$24.8 \pm 0.1$|$1.3 \pm 0.1$|$1.70_{-0.18}^{+0.49}$|$1128_{-166}^{+166}$
COSMOS|\setulcolor{COS3018}\ul{COS-3018555981}|10:00:30.1850|02:15:59.810|6.8540|$24.9 \pm 0.1$|$1.1 \pm 0.1$|$1.38_{-0.21}^{+0.71}$|$1424_{-143}^{+143}$

==> ALMA OIII CII/ALMA_UVISTA_observations.csv <==
field|object|z|emline|MS|freq|chanwidth|int|ant|lbl|res|beamsize|RMS|sens|codes
UVISTA|\setulcolor{UVIS001}\ul{UVISTA-Z-001}|7.0611|{[\ion{C}{II}]} 158 $\upmu\mathrm{m}$|20|235.774|40|4.2|47|1397.8|0.188|Natural: $0.6 \arcsec \times 0.5 \arcsec$|234|119|2015.1.00540.S, 2018.1.00085.S, 2018.1.00933.S, 2019.1.01611.S
|||{[\ion{O}{III}]} 88 $\upmu\mathrm{m}$|2|420.909|70|1.3|48|500.2|0.294|Natural ($0.2 \arcsec$): $0.6 \arcsec \times 0.5 \arcsec$\newline Natural: $0.5 \arcsec \times 0.5 \arcsec$|\newline 435|465|2019.1.01524.S
UVISTA|\setulcolor{UVIS007}\ul{UVISTA-Z-007}|6.7498|{[\ion{C}{II}]} 158 $\upmu\mathrm{m}$|2|245.244|40|0.44|46|313.7|0.804|Briggs ($1.0$): $1.3 \arcsec \times 1.1 \arcsec$\newline Natural: $1.4 \arcsec \times 1.2 \arcsec$|\newline 272|286|2018.1.00085.S
|||{[\ion{O}{III}]} 88 $\upmu\mathrm{m}$|2|437.817|70|1.6|46|500.2|0.282|Natural ($1.0 \arcsec$): $1.1 \arcsec \times 1.1 \arcsec$\newline Natural: $0.6 \arcsec \times 0.5 \arcsec$|\newline 738|641|2019.1.01524.S
UVISTA|\setulcolor{UVIS019}\ul{UVISTA-Z-019}|6.7544|{[\ion{C}{II}]} 158 $\upmu\mathrm{m}$|7|245.099|40|4.4|45|1547.1|0.163|Natural ($0.2 \arcsec$): $0.4 \arcsec \times 0.4 \arcsec$\newline Natural: $0.4 \arcsec \times 0.3 \arcsec$|\newline 81.2|92.3|2018.1.00085.S, 2019.1.01611.S
|||{[\ion{O}{III}]} 88 $\upmu\mathrm{m}$|2|437.557|70|0.89|45|500.2|0.283|Briggs ($1.5$): $0.5 \arcsec \times 0.4 \arcsec$\newline Natural: $0.5 \arcsec \times 0.4 \arcsec$|\newline 1015|680|2019.1.01524.S

==> ALMA OIII CII/ALMA_UVISTA_targets.csv <==
field|object|RA|Dec|z|mUV|LUV|M|EW
UVISTA|\setulcolor{UVIS001}\ul{UVISTA-Z-001}|10:00:43.3600|02:37:51.300|7.0611|$23.9 \pm 0.1$|$2.9 \pm 0.1$|$3.80_{-2.10}^{+0.88}$|$1004_{-206}^{+442}$
UVISTA|\setulcolor{UVIS007}\ul{UVISTA-Z-007}|09:58:46.2100|02:28:45.800|6.7498|$24.5 \pm 0.1$|$1.5 \pm 0.2$|$3.72_{-2.37}^{+4.60}$|$761_{-168}^{+530}$
UVISTA|\setulcolor{UVIS019}\ul{UVISTA-Z-019}|10:00:29.8900|01:46:46.400|6.7544|$25.1 \pm 0.2$|$1.0 \pm 0.1$|$3.24_{-1.10}^{+1.78}$|$628_{-99}^{+226}$

==> ALMA OIII CII/ALMA_line_fluxes.csv <==
field|object|SnudvCII|LCII|SnudvOIII|LOIII|SnudvNII|LNII|OIIICII
COSMOS|\setulcolor{COS2987}\ul{COS-2987030247}|$0.250 \pm 0.061$|$2.83 \pm 0.69$|$0.79 \pm 0.20$|$16.0 \pm 4.1$|$<0.0679$|$<0.591$|$5.7 \pm 1.8$
COSMOS|\setulcolor{COS3018}\ul{COS-3018555981}|$0.347 \pm 0.027$|$3.97 \pm 0.31$|$1.58 \pm 0.29$|$32.3 \pm 5.9$|\dots|\dots|$8.13 \pm 0.92$
UVISTA|\setulcolor{UVIS001}\ul{UVISTA-Z-001}|$0.564 \pm 0.095$|$6.7 \pm 1.1$|$0.92 \pm 0.22$|$19.6 \pm 4.7$|\dots|\dots|$2.91 \pm 0.66$
UVISTA|\setulcolor{UVIS007}\ul{UVISTA-Z-007}|$0.408 \pm 0.065$|$4.57 \pm 0.73$|$0.65 \pm 0.30$|$12.9 \pm 5.9$|\dots|\dots|$2.8 \pm 1.0$
UVISTA|\setulcolor{UVIS019}\ul{UVISTA-Z-019}|$0.686 \pm 0.049$|$7.69 \pm 0.55$|$0.83 \pm 0.35$|$16.6 \pm 7.0$|\dots|\dots|$2.16 \pm 0.54$

==> ALMA OIII CII/ALMA_molecular_gas_mass.csv <==
field|object|LCII|Mgas|MgMd|MgMs
COSMOS|\setulcolor{COS2987}\ul{COS-2987030247}|$2.8 \pm 0.7$|$8.8 \pm 4.8$|$\gtrsim 2.5 \cdot 10^{3}$|$5.2_{-3.1}^{+2.9}$
COSMOS|\setulcolor{COS3018}\ul{COS-3018555981}|$4.0 \pm 0.3$|$12.3 \pm 2.2$|$1.7_{-1.3}^{+3.7} \cdot 10^{2}$|$8.9_{-3.4}^{+2.2}$
UVISTA|\setulcolor{UVIS001}\ul{UVISTA-Z-001}|$6.7 \pm 1.1$|$20.9 \pm 7.9$|$5.8_{-4.5}^{+13.3} \cdot 10^{3}$|$5.5_{-2.3}^{+7.1}$
UVISTA|\setulcolor{UVIS007}\ul{UVISTA-Z-007}|$4.6 \pm 0.7$|$14.2 \pm 5.0$|$\gtrsim 1.2 \cdot 10^{3}$|$3.8_{-2.5}^{+6.8}$
UVISTA|\setulcolor{UVIS019}\ul{UVISTA-Z-019}|$7.7 \pm 0.6$|$23.8 \pm 3.8$|$1.2_{-0.9}^{+4.5} \cdot 10^{3}$|$7.4_{-2.9}^{+4.0}$
